The first tidal disruption flare in ZTF: from photometric selection to multi-wavelength characterization

We present Zwicky Transient Facility (ZTF) observations of the tidal disruption flare AT2018zr/PS18kh reported by Holoien et al. and detected during ZTF commissioning. The ZTF light curve of the tidal disruption event (TDE) samples the rise-to-peak exceptionally well, with 50 days of g- and r-band detections before the time of maximum light. We also present our multi-wavelength follow-up observations, including the detection of a thermal (kT~100 eV) X-ray source that is two orders of magnitude fainter than the contemporaneous optical/UV blackbody luminosity, and a stringent upper limit to the radio emission. We use observations of 128 known active galactic nuclei (AGN) to assess the quality of the ZTF astrometry, finding a median host-flare distance of 0.2" for genuine nuclear flares. Using ZTF observations of variability from known AGN and supernovae we show how these sources can be separated from TDEs. A combination of light-curve shape, color, and location in the host galaxy can be used to select a clean TDE sample from multi-band optical surveys such as ZTF or LSST.

==> NedStark_photo.dat <==
# mjd     instument   filter mag      mag_err is_lim
58099.480 ZTF/P48     r      21.82    0.00    1
58100.470 ZTF/P48     r      21.36    0.00    1
58101.360 ZTF/P48     r      21.44    0.00    1
58102.440 ZTF/P48     r      21.03    0.00    1
58104.440 ZTF/P48     r      21.48    0.00    1
58105.310 ZTF/P48     r      21.13    0.00    1
58154.220 ZTF/P48     r      21.65    0.00    1
58155.230 ZTF/P48     r      22.10    0.00    1
58156.230 ZTF/P48     r      21.06    0.16    0
58158.230 ZTF/P48     r      20.85    0.12    0
58160.230 ZTF/P48     r      20.47    0.16    0
58182.190 ZTF/P48     r      18.16    0.07    0
58183.180 ZTF/P48     r      17.98    0.02    0
58183.340 SEDM/P60    r      17.87    0.13    0
58190.154 ZTF/P48     r      17.59    0.01    0
58190.155 ZTF/P48     r      17.59    0.02    0
58222.136 SEDM/P60    r      18.23    0.02    0
58222.142 SEDM/P60    r      18.26    0.02    0
58222.148 SEDM/P60    r      18.25    0.01    0
58222.155 SEDM/P60    r      18.26    0.01    0
58222.161 SEDM/P60    r      18.24    0.01    0
58227.162 SEDM/P60    r      18.37    0.03    0
58227.168 SEDM/P60    r      18.40    0.03    0
58227.174 SEDM/P60    r      18.32    0.03    0
58204.533 Swift/UVOT  V      17.86    0.30    0
58213.031 Swift/UVOT  V      17.86    0.42    0
58237.078 Swift/UVOT  V      17.97    0.36    0
58129.330 ZTF/P48     g      21.91    0.00    1
58131.340 ZTF/P48     g      21.79    0.00    1
58132.360 ZTF/P48     g      20.03    0.00    1
58166.260 ZTF/P48     g      18.85    0.02    0
58167.180 ZTF/P48     g      18.84    0.03    0
58168.164 ZTF/P48     g      18.77    0.04    0
58168.176 ZTF/P48     g      18.64    0.03    0
58170.392 ZTF/P48     g      18.64    0.01    0
58222.138 SEDM/P60    g      18.21    0.03    0
58222.144 SEDM/P60    g      18.20    0.02    0
58222.150 SEDM/P60    g      18.24    0.02    0
58222.157 SEDM/P60    g      18.25    0.02    0
58222.163 SEDM/P60    g      18.19    0.02    0
58227.164 SEDM/P60    g      18.29    0.03    0
58227.170 SEDM/P60    g      18.35    0.02    0
58204.527 Swift/UVOT  B      17.51    0.12    0
58208.840 Swift/UVOT  B      17.58    0.22    0
58210.375 Swift/UVOT  B      17.52    0.19    0
58212.637 Swift/UVOT  B      17.89    0.26    0
58213.029 Swift/UVOT  B      18.10    0.28    0
58215.023 Swift/UVOT  B      17.50    0.21    0
58221.212 Swift/UVOT  B      18.24    0.22    0
58223.266 Swift/UVOT  B      17.94    0.21    0
58228.507 Swift/UVOT  B      18.44    0.44    0
58231.961 Swift/UVOT  B      18.15    0.34    0
58204.526 Swift/UVOT  U      17.66    0.09    0
58208.839 Swift/UVOT  U      17.90    0.17    0
58210.375 Swift/UVOT  U      17.98    0.17    0
58212.637 Swift/UVOT  U      17.68    0.15    0
58213.028 Swift/UVOT  U      17.79    0.14    0
58215.023 Swift/UVOT  U      18.14    0.20    0
58221.212 Swift/UVOT  U      18.00    0.12    0
58223.266 Swift/UVOT  U      18.21    0.16    0
58228.507 Swift/UVOT  U      18.33    0.23    0
58231.961 Swift/UVOT  U      18.36    0.23    0
58234.018 Swift/UVOT  U      18.22    0.18    0
58237.072 Swift/UVOT  U      18.53    0.17    0
58240.131 Swift/UVOT  U      18.65    0.16    0
58242.317 Swift/UVOT  U      18.45    0.32    0
58249.364 Swift/UVOT  U      18.80    0.20    0
58252.145 Swift/UVOT  U      18.69    0.23    0
58255.732 Swift/UVOT  U      19.04    0.34    0
58261.116 Swift/UVOT  U      18.92    0.26    0
58264.034 Swift/UVOT  U      18.68    0.22    0
58381.594 Swift/UVOT  U      19.92    0.48    0
58410.805 Swift/UVOT  U      19.90    0.38    0
58417.716 Swift/UVOT  U      19.97    0.40    0
58438.768 Swift/UVOT  U      20.22    0.47    0
58204.525 Swift/UVOT  UVW1   17.89    0.08    0
58208.838 Swift/UVOT  UVW1   18.39    0.14    0
58210.374 Swift/UVOT  UVW1   18.12    0.13    0
58212.636 Swift/UVOT  UVW1   18.14    0.13    0
58213.027 Swift/UVOT  UVW1   18.12    0.11    0
58215.022 Swift/UVOT  UVW1   18.39    0.15    0
58221.210 Swift/UVOT  UVW1   18.51    0.10    0
58223.265 Swift/UVOT  UVW1   18.41    0.12    0
58228.506 Swift/UVOT  UVW1   18.40    0.15    0
58231.960 Swift/UVOT  UVW1   18.42    0.15    0
58234.017 Swift/UVOT  UVW1   18.63    0.14    0
58237.071 Swift/UVOT  UVW1   18.80    0.12    0
58240.129 Swift/UVOT  UVW1   18.79    0.11    0
58242.316 Swift/UVOT  UVW1   18.40    0.19    0
58249.362 Swift/UVOT  UVW1   18.68    0.12    0
58252.144 Swift/UVOT  UVW1   18.87    0.14    0
58255.731 Swift/UVOT  UVW1   18.59    0.14    0
58261.114 Swift/UVOT  UVW1   18.79    0.13    0
58264.032 Swift/UVOT  UVW1   18.69    0.12    0
58381.592 Swift/UVOT  UVW1   19.37    0.16    0
58396.660 Swift/UVOT  UVW1   19.73    0.19    0
58403.566 Swift/UVOT  UVW1   20.08    0.44    0
58410.803 Swift/UVOT  UVW1   20.00    0.23    0
58417.714 Swift/UVOT  UVW1   20.30    0.29    0
58431.138 Swift/UVOT  UVW1   20.14    0.32    0
58438.766 Swift/UVOT  UVW1   20.00    0.23    0
58204.537 Swift/UVOT  UVM2   18.06    0.06    0
58208.845 Swift/UVOT  UVM2   18.53    0.09    0
58210.379 Swift/UVOT  UVM2   18.38    0.10    0
58212.895 Swift/UVOT  UVM2   19.04    0.15    0
58213.034 Swift/UVOT  UVM2   18.37    0.09    0
58215.027 Swift/UVOT  UVM2   18.50    0.11    0
58221.218 Swift/UVOT  UVM2   18.58    0.16    0
58223.272 Swift/UVOT  UVM2   18.66    0.09    0
58228.511 Swift/UVOT  UVM2   18.91    0.12    0
58231.965 Swift/UVOT  UVM2   18.79    0.12    0
58234.024 Swift/UVOT  UVM2   18.82    0.10    0
58237.083 Swift/UVOT  UVM2   19.02    0.09    0
58240.142 Swift/UVOT  UVM2   19.01    0.09    0
58242.320 Swift/UVOT  UVM2   19.11    0.17    0
58249.371 Swift/UVOT  UVM2   19.14    0.15    0
58252.154 Swift/UVOT  UVM2   18.94    0.09    0
58255.739 Swift/UVOT  UVM2   18.94    0.10    0
58261.124 Swift/UVOT  UVM2   18.76    0.09    0
58264.045 Swift/UVOT  UVM2   18.77    0.08    0
58381.606 Swift/UVOT  UVM2   19.70    0.12    0
58396.674 Swift/UVOT  UVM2   19.79    0.13    0
58403.571 Swift/UVOT  UVM2   19.90    0.26    0
58410.817 Swift/UVOT  UVM2   19.53    0.11    0
58417.727 Swift/UVOT  UVM2   19.79    0.13    0
58424.426 Swift/UVOT  UVM2   19.85    0.18    0
58431.147 Swift/UVOT  UVM2   19.86    0.17    0
58438.780 Swift/UVOT  UVM2   19.73    0.12    0
58204.530 Swift/UVOT  UVW2   18.22    0.07    0
58208.841 Swift/UVOT  UVW2   18.74    0.11    0
58210.376 Swift/UVOT  UVW2   18.49    0.11    0
58212.638 Swift/UVOT  UVW2   18.75    0.16    0
58213.030 Swift/UVOT  UVW2   18.57    0.10    0
58215.024 Swift/UVOT  UVW2   18.55    0.12    0
58221.215 Swift/UVOT  UVW2   18.78    0.09    0
58223.268 Swift/UVOT  UVW2   18.87    0.11    0
58228.508 Swift/UVOT  UVW2   18.90    0.14    0
58231.962 Swift/UVOT  UVW2   19.09    0.15    0
58234.020 Swift/UVOT  UVW2   19.16    0.13    0
58237.076 Swift/UVOT  UVW2   19.13    0.10    0
58240.135 Swift/UVOT  UVW2   19.23    0.10    0
58242.318 Swift/UVOT  UVW2   19.23    0.19    0
58249.367 Swift/UVOT  UVW2   19.10    0.10    0
58252.148 Swift/UVOT  UVW2   19.16    0.11    0
58255.734 Swift/UVOT  UVW2   19.07    0.12    0
58261.119 Swift/UVOT  UVW2   18.79    0.09    0
58264.038 Swift/UVOT  UVW2   19.00    0.09    0
58381.598 Swift/UVOT  UVW2   19.44    0.12    0
58396.666 Swift/UVOT  UVW2   19.59    0.12    0
58403.568 Swift/UVOT  UVW2   19.56    0.20    0
58410.809 Swift/UVOT  UVW2   19.71    0.13    0
58417.720 Swift/UVOT  UVW2   19.45    0.11    0
58424.422 Swift/UVOT  UVW2   19.49    0.16    0
58431.142 Swift/UVOT  UVW2   19.87    0.18    0
58438.772 Swift/UVOT  UVW2   19.56    0.12    0

